Lifted Relational Neural Networks

We propose a method combining relational-logic representations with neural network learning. A general lifted architecture, possibly reflecting some background domain knowledge, is described through relational rules which may be handcrafted or learned. The relational rule-set serves as a template for unfolding possibly deep neural networks whose structures also reflect the structures of given training or testing relational examples. Different networks corresponding to different examples share their weights, which co-evolve during training by stochastic gradient descent algorithm. The framework allows for hierarchical relational modeling constructs and learning of latent relational concepts through shared hidden layers weights corresponding to the rules. Discovery of notable relational concepts and experiments on 78 relational learning benchmarks demonstrate favorable performance of the method.

==> img/liftedPeople.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'liftedPeople.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432.37900391bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37355572)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{liftedPeople.pdf}}%
    \put(0.19071982,0.32221369){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{father(C,F)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{liftedPeople.pdf}}%
    \put(0.38152464,0.15569311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{parent(C,M)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{liftedPeople.pdf}}%
    \put(0.15371524,0.15569311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{male(F)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{liftedPeople.pdf}}%
    \put(0.59661372,0.32221369){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{mother(C,M)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{liftedPeople.pdf}}%
    \put(0.67756122,0.15569311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{female(M)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{liftedPeople.pdf}}%
    \put(0.04924535,0.03423105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{female(alice)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{liftedPeople.pdf}}%
    \put(0.35800227,0.03423105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{parent(bob,alice)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{liftedPeople.pdf}}%
    \put(0.73267353,0.03423105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{parent(eve,alice)}}}%
  \end{picture}%
\endgroup%

